Association of Optical, Ultraviolet and Soft X-ray excess Emissions in AGNs

Soft X-ray emission (0.5--2.0 keV) plays a pivotal role in regulating the optical and UV emission in the AGNs. We collected a sample of 1811 AGNs from the SDSS database and obtained various parameters of Balmer lines, optical continuum, MgII line \& UV continuum and studied their dependencies on soft X-ray luminosity. Based on the linear regression analysis, we found that FWHM$_{\text{MgII}}$ $\propto$ FWHM$_{\text{H}\beta}^{0.554}$ suggesting that UV emission is arising from a region relatively outside the broad line region (BLR) associated to the H$\beta$ emission and found a strong correlation between optical and UV luminosities (L$_{\text{MgII}}$ $\propto$ L$_{\text{H}\beta}^{0.822}$). It was noticed that the dependency of optical continuum luminosities on soft excess changes with the redshift (L$_{\text{X}}$ $\propto$ L$^{0.596}_{5100\text{\AA}}$ for z < 0.5 and L$_{\text{X}}$ $\propto$ L$^{0.429}_{5100\text{\AA}}$ for z > 0.5). The FWHM components of H${\beta}$ and MgII core components were found to be virialized and is not affected by the soft excess emission whereas the wings of MgII display a dependency. We estimated a relation viz. L$_{\text{X}}$ $\propto$L$^{0.520}_{3000\text{\AA}}$ FWHM$^{0.525}_{\text{MgII}}$ and found to be well in agreement with a proposed physical scenario. All the derived relations were used to understand the inter-modulating association of the BLR and disc in the AGNs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
